Historia: Refuting Callback Reachability with Message-History Logics (Extended Version)

This paper determines if a callback can be called by an event-driven framework in an unexpected state.Event-driven programming frameworks are pervasive for creating user-interactive apps on just about every modern platform.Control flow between callbacks is determined by the framework and largely opaque to the programmer.This opacity of the callback control flow not only causes difficulty for the programmer but is also difficult for those developing static analysis.Previous static analysis techniques address this opacity either by assuming an arbitrary framework implementation or attempting to eagerly specify all possible callback control flow, but this is either too coarse or too burdensome and tricky to get right.Instead, we present a middle way where the callback control flow can be gradually refined in a targeted manner to prove assertions of interest.The key insight to get this middle way is by reasoning about the history of method invocations at the boundary between app and framework code - enabling a decoupling of the specification of callback control flow from the analysis of app code.We call the sequence of such boundary-method invocations message histories and develop message-history logics to do this reasoning.In particular, we define the notion of an application-only transition system with boundary transitions, a message-history program logic for programs with such transitions, and a temporal specification logic for capturing callback control flow in a targeted and compositional manner.Then to utilize the logics in a goal-directed verifier, we define a way to combine after-the-fact an assertion about message histories with a specification of callback control flow.We implemented a prototype message history-based verifier called Historia that enables proving the absence of multi-callback bug patterns in real-world open-source Android apps.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> stupidfonts.txt <==
sed -e 's/@string{SHORT/@string{/' \
            -e 's/^[ 	]*[Ee]ditor/OPTeditor/' \
            -e 's/^[ 	]*[Mm]onth/OPTmonth/' \
            -e 's/^[ 	]*[Pp]ublisher/OPTpublisher/' \
            -e 's/^[ 	]*[Aa]ddress/OPTaddress/' \
            -e 's/^[ 	]*[Ii]sbn/OPTisbn/' \
            -e 's/^[ 	]*[Ii]ssn/OPTissn/' \
            -e 's/^[ 	]*[Uu]rl/OPTurl/' \
            -e 's/^[ 	]*[Pp]ages/OPTpages/' \
            -e 's/^[ 	]*[Cc]rossref/OPTcrossref/' \
            -e 's/^[ 	]*[Ss]eries/OPTseries/' \
            bec.orig.bib > bec.short.bib
sed -e 's/@string{SHORT/@string{/' \
            -e 's/^[ 	]*[Ee]ditor/OPTeditor/' \
            -e 's/^[ 	]*[Mm]onth/OPTmonth/' \
            -e 's/^[ 	]*[Pp]ublisher/OPTpublisher/' \
            -e 's/^[ 	]*[Aa]ddress/OPTaddress/' \
            -e 's/^[ 	]*[Ii]sbn/OPTisbn/' \
            -e 's/^[ 	]*[Ii]ssn/OPTissn/' \
            -e 's/^[ 	]*[Uu]rl/OPTurl/' \
            -e 's/^[ 	]*[Pp]ages/OPTpages/' \
            -e 's/^[ 	]*[Cc]rossref/OPTcrossref/' \
            -e 's/^[ 	]*[Ss]eries/OPTseries/' \
            conference.orig.bib > conference.short.bib
sed -e 's/@string{SHORT/@string{/' \
            -e 's/^[ 	]*[Ee]ditor/OPTeditor/' \
            -e 's/^[ 	]*[Mm]onth/OPTmonth/' \
            -e 's/^[ 	]*[Pp]ublisher/OPTpublisher/' \
            -e 's/^[ 	]*[Aa]ddress/OPTaddress/' \
            -e 's/^[ 	]*[Ii]sbn/OPTisbn/' \
            -e 's/^[ 	]*[Ii]ssn/OPTissn/' \
            -e 's/^[ 	]*[Uu]rl/OPTurl/' \
            -e 's/^[ 	]*[Pp]ages/OPTpages/' \
            -e 's/^[ 	]*[Cc]rossref/OPTcrossref/' \
            -e 's/^[ 	]*[Ss]eries/OPTseries/' \
            main.orig.bib > main.short.bib
latexmk -pdf -use-make main.tex
Rc files read:
  NONE
Latexmk: This is Latexmk, John Collins, 17 Mar. 2022. Version 4.77, version: 4.77.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex': File changes, etc:
   Changed files, or newly in use since previous run(s):
  main.tex
Rule 'pdflatex': The following rules & subrules became out-of-date:
  pdflatex
------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.24 (TeX Live 2022) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-02-24> (./acmart.cls
Document Class: acmart 2022/08/27 v1.87 Typesetting articles for the Associatio
n for Computing Machinery
(/usr/local/texlive/2022/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/xkvutils.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/keyval.tex))))
(/usr/local/texlive/2022/texmf-dist/tex/generic/xstring/xstring.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/xstring/xstring.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2020/05/29 v2.20.6
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/refcount/refcount.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/totpages/totpages.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/everyshi/everyshi.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperxmp/hyperxmp.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/kvoptions/kvoptions.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdfescape/pdfescape.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/ifmtarg/ifmtarg.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/oberdiek/ifdraft.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifluatex.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2022/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2022/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2022/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifvtex.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/ncctools/manyfoot.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/ncctools/nccfoots.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdftex/glyphtounicode.tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/cmap/cmap.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/fontenc.sty<<t1.cmap>>)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/libertine.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifxetex.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/fontaxes/fontaxes.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/LinLibertine_I.tex))
(/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/zi4.sty
`inconsolata-zi4' v1.12, 2019/05/17 Text macros for Inconsolata (msharpe))
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/newtxmath.sty
`newtxmath' v1.71, 2022/01/16 Math macros based originally on txfonts (msharpe)
(/usr/local/texlive/2022/texmf-dist/tex/latex/oberdiek/centernot.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/kastrup/binhex.tex)
amsthm NOT loaded
) (/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption3.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption-ams-smf.sto)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') Excluding comment 'CCSXML'
(/usr/local/texlive/2022/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
Special comment 'acks'
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/T1LinuxLibertineT-TLF.f
d)) (/usr/local/texlive/2022/texmf-dist/tex/latex/tools/xr.sty) (./bec.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/wrapfig/wrapfig.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/paralist/paralist.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/relsize/relsize.sty)
(./mathpartir.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/listings.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/OT1LinuxLibertineT-TLF.
fd)<<ot1.cmap>> (/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/omlnxlmi.fd
)<<oml.cmap>> (/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/lmsntxsy.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/lmxntxexx.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxmia.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxsym.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxsyc.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxexa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/ueur.fd))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryautomata.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.multipart.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.multipart.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
meta.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/setspace/setspace.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/empheq.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/mathtools.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/ifsym/ifsym.sty)
Include comment 'screenonly' Excluding comment 'printonly'
Include comment 'anonsuppress'
(/usr/local/texlive/2022/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <5.5> not available
(Font)              size <5> substituted on input line 146.


Package microtype Warning: Unable to apply patch `footnote' on input line 146.

(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty)) (/usr/local/texlive/2022/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2022/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2022/texmf-dist/tex/latex/upquote/upquote.sty)
(./macros.tex
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-eur.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/t1zi4.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/T1LinuxBiolinumT-TLF.fd
) (/usr/local/texlive/2022/texmf-dist/tex/latex/listings/lstlang1.sty))
Excluding 'CCSXML' comment.
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/TS1LinuxBiolinumT-TLF.f
d)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/TS1LinuxLibertineT-TLF.
fd)

LaTeX Warning: Reference `TotPages' on page 1 undefined on input line 280.

(./generated/specMacros.tex [1.1{/usr/local/texlive/2022/texmf-var/fonts/map/pd
ftex/updmap/pdftex.map}])

LaTeX Warning: Reference `fig:antennapod-stacktrace-issue-2855' on page 2 undef
ined on input line 292.


Package natbib Warning: Citation `https://developer.android.com/reference/class
es' on page 2 undefined on input line 299.


Package natbib Warning: Citation `DBLP:conf/ecoop/AliL12' on page 2 undefined o
n input line 302.


Package natbib Warning: Citation `fuchs:cs-tr-4991' on page 2 undefined on inpu
t line 303.


Package natbib Warning: Citation `DBLP:conf/ccs/LiangKMLGAH13' on page 2 undefi
ned on input line 303.


Package natbib Warning: Citation `mariana-trench-web' on page 2 undefined on in
put line 303.


Package natbib Warning: Citation `DBLP:journals/cacm/DistefanoFLO19' on page 2 
undefined on input line 303.


Package natbib Warning: Citation `antennapodbug' on page 2 undefined on input l
ine 318.


Package natbib Warning: Citation `antennapodbug' on page 2 undefined on input l
ine 318.


LaTeX Warning: Reference `fig:antennapod-stacktrace-issue-2855' on page 2 undef
ined on input line 323.


Package natbib Warning: Citation `activity-lifecycle' on page 2 undefined on in
put line 324.


Package natbib Warning: Citation `DBLP:conf/pldi/ArztRFBBKTOM14' on page 2 unde
fined on input line 324.


Package natbib Warning: Citation `DBLP:conf/pldi/BlackshearGC15' on page 2 unde
fined on input line 324.


Package natbib Warning: Citation `DBLP:conf/icse/YangYWWR15' on page 2 undefine
d on input line 324.


Package natbib Warning: Citation `DBLP:conf/pldi/WangZR16' on page 2 undefined 
on input line 327.


Package natbib Warning: Citation `DBLP:conf/ecoop/MeierMC19' on page 2 undefine
d on input line 327.


Package natbib Warning: Citation `DBLP:conf/ndss/CaoFBEKVC15' on page 2 undefin
ed on input line 327.

[2.2]

LaTeX Warning: Reference `sec:applog' on page 3 undefined on input line 341.


Package natbib Warning: Citation `DBLP:conf/tlca/PolakowP99' on page 3 undefine
d on input line 343.


Package natbib Warning: Citation `POLAKOW1999449' on page 3 undefined on input 
line 343.


LaTeX Warning: Reference `sec:newls' on page 3 undefined on input line 344.


Package natbib Warning: Citation `DBLP:conf/lop/LichtensteinPZ85' on page 3 und
efined on input line 346.


LaTeX Warning: Reference `sec:decision' on page 3 undefined on input line 347.


LaTeX Warning: Reference `sec:eval' on page 3 undefined on input line 357.


Underfull \vbox (badness 3250) has occurred while \output is active [3.3]
(./overview.tex

LaTeX Warning: Reference `fig:antennapod-stacktrace-issue-2855' on page 4 undef
ined on input line 29.


LaTeX Warning: Reference `sec:distinguish' on page 4 undefined on input line 29
.


LaTeX Warning: Reference `sec:automated-reasoning-message-histories' on page 4 
undefined on input line 29.


LaTeX Warning: Reference `fig:playerfragment' on page 4 undefined on input line
 36.


LaTeX Warning: Hyper reference `line:unsubscribe-fix' on page 4 undefined on in
put line 37.


LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 37.


LaTeX Warning: Reference `fig:feasible' on page 4 undefined on input line 38.


LaTeX Warning: Reference `fig:infeasible' on page 4 undefined on input line 38.



LaTeX Warning: Reference `fig:playerfragment' on page 4 undefined on input line
 44.


LaTeX Warning: Hyper reference `line:create' on page 4 undefined on input line 
45.


LaTeX Warning: Reference `line:create' on page 4 undefined on input line 45.


LaTeX Warning: Hyper reference `line:subscribe' on page 4 undefined on input li
ne 46.


LaTeX Warning: Reference `line:subscribe' on page 4 undefined on input line 46.



LaTeX Warning: Hyper reference `line:actnull' on page 4 undefined on input line
 50.


LaTeX Warning: Reference `line:actnull' on page 4 undefined on input line 50.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <7.50002> not available
(Font)              size <8> substituted on input line 73.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <5.47498> not available
(Font)              size <5> substituted on input line 73.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <4.12503> not available
(Font)              size <5> substituted on input line 73.

(./figures/appOnlySide.tex
Overfull \hbox (5.82906pt too wide) in paragraph at lines 26--35
[][][]\T1/LinuxLibertineT-TLF/m/n/9 (-20) : 

Overfull \hbox (11.54153pt too wide) in paragraph at lines 26--35
[]  
)

LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 100.


Package natbib Warning: Citation `antennapodfix' on page 4 undefined on input l
ine 100.


LaTeX Warning: Reference `fig:refgraph' on page 4 undefined on input line 100.


LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 100.


Package natbib Warning: Citation `antennapodfix' on page 4 undefined on input l
ine 100.


LaTeX Warning: Reference `fig:refgraph' on page 4 undefined on input line 100.


Overfull \hbox (435.40715pt too wide) in paragraph at lines 65--172
 [][][] 

LaTeX Warning: Reference `fig:antennapod-stacktrace-issue-2855' on page 4 undef
ined on input line 172.


LaTeX Warning: Hyper reference `line:unsubscribe-fix' on page 4 undefined on in
put line 172.


LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 172.


LaTeX Warning: Hyper reference `line:npe' on page 4 undefined on input line 172
.


LaTeX Warning: Reference `line:npe' on page 4 undefined on input line 172.


LaTeX Warning: Hyper reference `line:unsubscribe-fix' on page 4 undefined on in
put line 172.


LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 172.


LaTeX Warning: Hyper reference `fig:feasible' on page 4 undefined on input line
 172.


LaTeX Warning: Reference `sub@fig:feasible' on page 4 undefined on input line 1
72.


LaTeX Warning: Hyper reference `fig:infeasible' on page 4 undefined on input li
ne 172.


LaTeX Warning: Reference `sub@fig:infeasible' on page 4 undefined on input line
 172.


LaTeX Warning: Hyper reference `fig:infeasible' on page 4 undefined on input li
ne 172.


LaTeX Warning: Reference `sub@fig:infeasible' on page 4 undefined on input line
 172.


LaTeX Warning: Reference `fig:antennapod-stacktrace-issue-2855' on page 4 undef
ined on input line 172.


LaTeX Warning: Hyper reference `line:unsubscribe-fix' on page 4 undefined on in
put line 172.


LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 172.


LaTeX Warning: Hyper reference `line:npe' on page 4 undefined on input line 172
.


LaTeX Warning: Reference `line:npe' on page 4 undefined on input line 172.


LaTeX Warning: Hyper reference `line:unsubscribe-fix' on page 4 undefined on in
put line 172.


LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 172.


LaTeX Warning: Hyper reference `fig:feasible' on page 4 undefined on input line
 172.


LaTeX Warning: Reference `sub@fig:feasible' on page 4 undefined on input line 1
72.


LaTeX Warning: Hyper reference `fig:infeasible' on page 4 undefined on input li
ne 172.


LaTeX Warning: Reference `sub@fig:infeasible' on page 4 undefined on input line
 172.


LaTeX Warning: Hyper reference `fig:infeasible' on page 4 undefined on input li
ne 172.


LaTeX Warning: Reference `sub@fig:infeasible' on page 4 undefined on input line
 172.


LaTeX Warning: Reference `fig:feasible' on page 4 undefined on input line 183.


LaTeX Warning: Hyper reference `line:onCreate-cbmsg_' on page 4 undefined on in
put line 189.


LaTeX Warning: Reference `line:onCreate-cbmsg_' on page 4 undefined on input li
ne 189.


LaTeX Warning: Reference `line:onCreate-cbretmsg_' on page 4 undefined on input
 line 189.


LaTeX Warning: Hyper reference `line:onDestroy-cbmsg_' on page 4 undefined on i
nput line 190.


LaTeX Warning: Reference `line:onDestroy-cbmsg_' on page 4 undefined on input l
ine 190.


LaTeX Warning: Reference `line:onDestroy-cbretmsg_' on page 4 undefined on inpu
t line 190.


LaTeX Warning: Hyper reference `line:call-cbmsg_' on page 4 undefined on input 
line 191.


LaTeX Warning: Reference `line:call-cbmsg_' on page 4 undefined on input line 1
91.


LaTeX Warning: Hyper reference `line:actnull' on page 4 undefined on input line
 192.


LaTeX Warning: Reference `line:actnull' on page 4 undefined on input line 192.


LaTeX Warning: Reference `fig:playerfragment' on page 4 undefined on input line
 192.


LaTeX Warning: Hyper reference `line:unsubscribe-fix' on page 4 undefined on in
put line 195.


LaTeX Warning: Reference `line:unsubscribe-fix' on page 4 undefined on input li
ne 195.


LaTeX Warning: Reference `fig:infeasible' on page 4 undefined on input line 196
.


LaTeX Warning: Reference `fig:feasible' on page 4 undefined on input line 196.


LaTeX Warning: Reference `fig:infeasible' on page 4 undefined on input line 196
.


LaTeX Warning: Hyper reference `line:call-cbmsg' on page 4 undefined on input l
ine 196.


LaTeX Warning: Reference `line:call-cbmsg' on page 4 undefined on input line 19
6.


LaTeX Warning: Hyper reference `line:unsubscribe-cimsg' on page 4 undefined on 
input line 196.


LaTeX Warning: Reference `line:unsubscribe-cimsg' on page 4 undefined on input 
line 196.


LaTeX Warning: Reference `fig:playerfragment' on page 4 undefined on input line
 288.


LaTeX Warning: Reference `sec:apponly-transition-system' on page 4 undefined on
 input line 289.


Package natbib Warning: Citation `reps1998:program-analysis' on page 4 undefine
d on input line 295.

[4.4]

LaTeX Warning: Reference `fig:playerfragment' on page 5 undefined on input line
 297.

[5.5
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.298 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.298 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.298 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.298 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.298 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.298 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.298 
      ] (./figures/proofTree.tex

LaTeX Warning: Reference `line:actnull' on page 6 undefined on input line 27.


LaTeX Warning: Reference `line:set-null' on page 6 undefined on input line 31.


LaTeX Warning: Reference `line:precreate' on page 6 undefined on input line 36.



LaTeX Warning: Reference `line:precreate' on page 6 undefined on input line 39.


)

LaTeX Warning: Reference `fig:playerfragment' on page 6 undefined on input line
 329.


LaTeX Warning: Reference `sec:overview-cbcftl' on page 6 undefined on input lin
e 329.


LaTeX Warning: Reference `sec:overview-combined' on page 6 undefined on input l
ine 329.


LaTeX Warning: Reference `fig:playerfragment' on page 6 undefined on input line
 329.


LaTeX Warning: Reference `sec:overview-cbcftl' on page 6 undefined on input lin
e 329.


LaTeX Warning: Reference `sec:overview-combined' on page 6 undefined on input l
ine 329.


Class acmart Warning: A possible image without description on input line 331.


LaTeX Warning: Reference `sec:refuting-with-mhpl' on page 6 undefined on input 
line 333.


LaTeX Warning: Reference `fig:refgraph' on page 6 undefined on input line 335.


LaTeX Warning: Reference `line:actnull' on page 6 undefined on input line 340.


Package natbib Warning: Citation `ishtiaq+2001:assertion-language' on page 6 un
defined on input line 344.


Package natbib Warning: Citation `reynolds2002:separation-logic:' on page 6 und
efined on input line 344.


LaTeX Warning: Reference `sec:refuting-with-mhpl' on page 6 undefined on input 
line 345.

[6.6]

LaTeX Warning: Reference `fig:refgraph' on page 7 undefined on input line 365.


LaTeX Warning: Reference `fig:refgraph' on page 7 undefined on input line 383.


LaTeX Font Warning: Font shape `OMS/LinuxLibertineT-TLF/m/n' undefined
(Font)              using `OMS/cmsy/m/n' instead on input line 413.

<<oms.cmap>>

LaTeX Warning: Reference `fig:playerfragment' on page 7 undefined on input line
 428.


LaTeX Warning: Reference `fig:refgraph' on page 7 undefined on input line 445.


Underfull \vbox (badness 5504) has occurred while \output is active [7.7]

LaTeX Warning: Reference `fig:refgraph' on page 8 undefined on input line 460.


LaTeX Warning: Reference `sec:overview-combined' on page 8 undefined on input l
ine 500.


LaTeX Warning: Reference `spec:call' on page 8 undefined on input line 521.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 525.


LaTeX Warning: Reference `sec:newls' on page 8 undefined on input line 531.

[8.8]

LaTeX Warning: Hyper reference `spec:call' on page 9 undefined on input line 58
0.


LaTeX Warning: Reference `spec:call' on page 9 undefined on input line 580.


LaTeX Warning: Reference `sec:decision' on page 9 undefined on input line 582.


LaTeX Warning: Reference `eq:inst' on page 9 undefined on input line 585.


LaTeX Warning: Hyper reference `spec:call' on page 9 undefined on input line 58
5.


LaTeX Warning: Reference `spec:call' on page 9 undefined on input line 585.

(/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/ts1zi4.fd)

LaTeX Warning: Reference `sec:overview-cbcftl' on page 9 undefined on input lin
e 593.


LaTeX Warning: Reference `sec:decision' on page 9 undefined on input line 595.


LaTeX Warning: Reference `sec:decision' on page 9 undefined on input line 612.


LaTeX Warning: Reference `eq:quot' on page 9 undefined on input line 614.


LaTeX Warning: Reference `eq:quot' on page 9 undefined on input line 630.


LaTeX Warning: Reference `eq:inst' on page 9 undefined on input line 630.


LaTeX Warning: Reference `eq:inst' on page 9 undefined on input line 632.

) (./mhpl.tex

LaTeX Warning: Reference `sec:apponly-transition-system' on page 9 undefined on
 input line 5.


LaTeX Warning: Reference `sec:refuting-with-mhpl' on page 9 undefined on input 
line 8.

[9.9]

LaTeX Warning: Reference `fig:apponly-transition-system' on page 10 undefined o
n input line 13.


LaTeX Warning: Reference `fig:playerfragment' on page 10 undefined on input lin
e 14.


LaTeX Warning: Reference `sec:overview' on page 10 undefined on input line 14.


Underfull \vbox (badness 2698) has occurred while \output is active [10.10]

Class acmart Warning: A possible image without description on input line 193.

[11.11]

Package natbib Warning: Citation `DBLP:conf/ecoop/AliL12' on page 12 undefined 
on input line 217.


LaTeX Warning: Reference `sec:overview' on page 12 undefined on input line 235.



LaTeX Warning: Reference `sec:newls' on page 12 undefined on input line 238.


Underfull \vbox (badness 3029) has occurred while \output is active [12.12]

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <13.5> not available
(Font)              size <14.4> substituted on input line 360.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <7.42503> not available
(Font)              size <7> substituted on input line 360.


Class acmart Warning: A possible image without description on input line 459.


LaTeX Warning: Reference `fig:refute-with-mhpl' on page 13 undefined on input l
ine 473.


LaTeX Warning: Reference `sec:apponly-transition-system' on page 13 undefined o
n input line 474.


LaTeX Warning: Reference `fig:refute-with-mhpl' on page 13 undefined on input l
ine 497.


Package natbib Warning: Citation `ishtiaq+2001:assertion-language' on page 13 u
ndefined on input line 503.


Package natbib Warning: Citation `reynolds2002:separation-logic:' on page 13 un
defined on input line 503.


LaTeX Warning: Hyper reference `lem:stepsound' on page 13 undefined on input li
ne 517.


LaTeX Warning: Reference `lem:stepsound' on page 13 undefined on input line 517
.

[13.13] [14.14]

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <10.5> not available
(Font)              size <10.95> substituted on input line 530.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <13.00003> not available
(Font)              size <12> substituted on input line 530.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <9.48996> not available
(Font)              size <9> substituted on input line 530.


LaTeX Warning: Reference `sec:overview' on page 15 undefined on input line 533.



LaTeX Warning: Reference `line:actnull' on page 15 undefined on input line 533.



LaTeX Warning: Reference `line:destRet' on page 15 undefined on input line 558.



LaTeX Warning: Reference `fig:refgraph' on page 15 undefined on input line 561.



LaTeX Warning: Reference `sec:overview' on page 15 undefined on input line 561.



LaTeX Warning: Reference `line:subscribe' on page 15 undefined on input line 56
5.


LaTeX Warning: Reference `line:create' on page 15 undefined on input line 565.


Package natbib Warning: Citation `DBLP:conf/pldi/BlackshearCS13' on page 15 und
efined on input line 604.

[15.15]

LaTeX Warning: Reference `sec:decision' on page 16 undefined on input line 659.



Package natbib Warning: Citation `DBLP:conf/cav/PiskacWZ13' on page 16 undefine
d on input line 659.

) (./cbcftl.tex [16.16]

LaTeX Warning: Reference `sec:overview' on page 17 undefined on input line 26.


LaTeX Warning: Reference `spec:call' on page 17 undefined on input line 28.


Package natbib Warning: Citation `DBLP:books/daglib/0077033' on page 17 undefin
ed on input line 31.


Package natbib Warning: Citation `DBLP:conf/ijcai/GiacomoV13' on page 17 undefi
ned on input line 31.


Package natbib Warning: Citation `DBLP:conf/lop/LichtensteinPZ85' on page 17 un
defined on input line 31.


Package natbib Warning: Citation `DBLP:journals/iandc/SongW16' on page 17 undef
ined on input line 32.


LaTeX Warning: Reference `sec:decision' on page 17 undefined on input line 35.


Package natbib Warning: Citation `DBLP:conf/frocos/Korovin13' on page 17 undefi
ned on input line 42.


Package natbib Warning: Citation `DBLP:journals/pacmpl/PadonLSS17' on page 17 u
ndefined on input line 42.

(./cbcftlsyntax.tex

Class acmart Warning: A possible image without description on input line 111.

)

LaTeX Warning: Reference `fig:cbcfsemantics' on page 17 undefined on input line
 52.


LaTeX Warning: Reference `sec:decision' on page 17 undefined on input line 62.


Underfull \vbox (badness 3919) has occurred while \output is active [17.17]

LaTeX Warning: Hyper reference `spec:call' on page 18 undefined on input line 7
4.


LaTeX Warning: Reference `spec:call' on page 18 undefined on input line 74.


Underfull \vbox (badness 10000) has occurred while \output is active [18.18]

Package natbib Warning: Citation `DBLP:conf/frocos/Korovin13' on page 19 undefi
ned on input line 114.


Package natbib Warning: Citation `DBLP:journals/pacmpl/PadonLSS17' on page 19 u
ndefined on input line 114.


Package natbib Warning: Citation `DBLP:journals/pacmpl/PadonLSS17' on page 19 u
ndefined on input line 149.

) (./mhpl-cbcftl-together.tex

LaTeX Warning: Reference `sec:applog' on page 19 undefined on input line 5.


LaTeX Warning: Reference `sec:newls' on page 19 undefined on input line 8.


LaTeX Warning: Reference `sec:overview-combined' on page 19 undefined on input 
line 10.


LaTeX Warning: Reference `sec:newls' on page 19 undefined on input line 20.


LaTeX Warning: Reference `fig:atencode' on page 19 undefined on input line 21.

[19.19]

LaTeX Warning: Reference `fig:atencode' on page 20 undefined on input line 23.


Class acmart Warning: A possible image without description on input line 124.


LaTeX Warning: Reference `eq:inst' on page 20 undefined on input line 127.


LaTeX Warning: Reference `sec:overview' on page 20 undefined on input line 127.



LaTeX Warning: Reference `fig:atencode' on page 20 undefined on input line 132.


[20.20]

LaTeX Warning: Reference `eq:quot' on page 21 undefined on input line 158.


LaTeX Warning: Reference `sec:overview' on page 21 undefined on input line 158.



LaTeX Warning: Reference `sec:newls' on page 21 undefined on input line 166.


Package natbib Warning: Citation `HistoriaExtendedMeier23' on page 21 undefined
 on input line 222.

) (./eval.tex

LaTeX Warning: Reference `sec:overview' on page 21 undefined on input line 116.


[21.21]

LaTeX Warning: Reference `fig:antennapod-stacktrace-issue-2855' on page 22 unde
fined on input line 142.


Package natbib Warning: Citation `antennapodfix' on page 22 undefined on input 
line 151.


Package natbib Warning: Citation `antennapodfix-execute' on page 22 undefined o
n input line 152.


Package natbib Warning: Citation `yambafix-dismiss-anon' on page 22 undefined o
n input line 153.


Package natbib Warning: Citation `connectbot-finish-anon' on page 22 undefined 
on input line 154.


Package natbib Warning: Citation `antennapod-synch-fix' on page 22 undefined on
 input line 155.


Package natbib Warning: Citation `HistoriaExtendedMeier23' on page 22 undefined
 on input line 157.


LaTeX Warning: Reference `sec:applog' on page 22 undefined on input line 212.


Package natbib Warning: Citation `vall99soot' on page 22 undefined on input lin
e 212.


Package natbib Warning: Citation `DBLP:conf/ecoop/AliL13' on page 22 undefined 
on input line 214.


LaTeX Warning: Reference `sec:apponly-transition-system' on page 22 undefined o
n input line 214.


LaTeX Warning: Reference `sec:decision' on page 22 undefined on input line 214.



Package natbib Warning: Citation `DeMoura+Bjorner/08/Z3' on page 22 undefined o
n input line 214.


LaTeX Warning: Reference `sec:newls' on page 22 undefined on input line 214.


Package natbib Warning: Citation `keahey2020lessons' on page 22 undefined on in
put line 217.


Overfull \hbox (5.77522pt too wide) in paragraph at lines 236--236
[]|\T1/LinuxLibertineT-TLF/m/n/8 (-20) specs| 

Overfull \hbox (1.54742pt too wide) in paragraph at lines 241--241
[]|$[][]$| 

LaTeX Warning: Reference `spec:call' on page 22 undefined on input line 241.


Overfull \hbox (7.94223pt too wide) in paragraph at lines 241--241
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 242--242
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 242--242
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 243--243
[]|$[][]$| 

Overfull \hbox (1.26485pt too wide) in paragraph at lines 243--243
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 2[]$| 

Overfull \hbox (7.04726pt too wide) in paragraph at lines 244--244
[]|$[][]$| 

Overfull \hbox (12.6046pt too wide) in paragraph at lines 244--244
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (15.56201pt too wide) in paragraph at lines 245--245
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 5[]$| 

Overfull \hbox (1.54742pt too wide) in paragraph at lines 249--249
[]|$[][]$| 

LaTeX Warning: Reference `spec:call' on page 22 undefined on input line 249.


Overfull \hbox (7.94223pt too wide) in paragraph at lines 249--249
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 250--250
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 250--250
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 251--251
[]|$[][]$| 

Overfull \hbox (1.26485pt too wide) in paragraph at lines 251--251
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 2[]$| 

Overfull \hbox (7.04726pt too wide) in paragraph at lines 252--252
[]|$[][]$| 

Overfull \hbox (12.6046pt too wide) in paragraph at lines 252--252
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (15.56201pt too wide) in paragraph at lines 253--253
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 5[]$| 

Package natbib Warning: Citation `HistoriaExtendedMeier23' on page 22 undefined
 on input line 272.


LaTeX Warning: Reference `fig:refgraph' on page 22 undefined on input line 272.



Package natbib Warning: Citation `HistoriaExtendedMeier23' on page 22 undefined
 on input line 272.


LaTeX Warning: Reference `fig:refgraph' on page 22 undefined on input line 272.



LaTeX Warning: Reference `tbl:benchmarks' on page 22 undefined on input line 29
8.


Package natbib Warning: Citation `DBLP:conf/nfm/CalcagnoD11' on page 22 undefin
ed on input line 307.


Package natbib Warning: Citation `DBLP:conf/pldi/ArztRFBBKTOM14' on page 22 und
efined on input line 307.

[22.22] [23.23]

Package natbib Warning: Citation `fdroid' on page 24 undefined on input line 41
8.


LaTeX Warning: Reference `tbl:bigbenchmarks' on page 24 undefined on input line
 477.


LaTeX Warning: Reference `tbl:bigsamples' on page 24 undefined on input line 48
7.

(/usr/local/texlive/2022/texmf-dist/tex/latex/ifsym/uifclk.fd) [24.24]

LaTeX Warning: Reference `tbl:bigbenchmarks' on page 25 undefined on input line
 522.


Package natbib Warning: Citation `HistoriaExtendedMeier23' on page 25 undefined
 on input line 522.


LaTeX Warning: Reference `tbl:bigbenchmarks' on page 25 undefined on input line
 522.


LaTeX Warning: Reference `tbl:bigbenchmarks' on page 25 undefined on input line
 522.


Package natbib Warning: Citation `HistoriaExtendedMeier23' on page 25 undefined
 on input line 522.


LaTeX Warning: Reference `tbl:bigbenchmarks' on page 25 undefined on input line
 522.


LaTeX Warning: Reference `sec:decision' on page 25 undefined on input line 535.


[25.25]) (./relatedwork.tex

LaTeX Warning: Reference `sec:intro' on page 26 undefined on input line 23.


Package natbib Warning: Citation `DBLP:conf/nfm/CalcagnoDDGHLOP15' on page 26 u
ndefined on input line 24.


Package natbib Warning: Citation `DBLP:conf/pldi/ArztRFBBKTOM14' on page 26 und
efined on input line 26.


Package natbib Warning: Citation `DBLP:conf/ndss/GordonKPGNR' on page 26 undefi
ned on input line 26.


Package natbib Warning: Citation `DBLP:conf/eurosp/CalzavaraGM16' on page 26 un
defined on input line 26.


Package natbib Warning: Citation `DBLP:conf/icse/YangYWWR15' on page 26 undefin
ed on input line 27.


Package natbib Warning: Citation `DBLP:journals/ase/YangWZWSYR18' on page 26 un
defined on input line 27.


Package natbib Warning: Citation `DBLP:journals/tse/PerezL21' on page 26 undefi
ned on input line 27.


Package natbib Warning: Citation `DBLP:conf/icse/YangYWWR15' on page 26 undefin
ed on input line 28.


Package natbib Warning: Citation `DBLP:journals/ase/YangWZWSYR18' on page 26 un
defined on input line 28.


Package natbib Warning: Citation `DBLP:conf/asplos/HuN18' on page 26 undefined 
on input line 28.


Package natbib Warning: Citation `DBLP:conf/icst/WuLSCX19' on page 26 undefined
 on input line 28.


Package natbib Warning: Citation `DBLP:conf/sigsoft/PanCLYWYZ20' on page 26 und
efined on input line 28.


Package natbib Warning: Citation `DBLP:journals/ase/YangWZWSYR18' on page 26 un
defined on input line 42.


Package natbib Warning: Citation `DBLP:conf/eurosp/CalzavaraGM16' on page 26 un
defined on input line 42.


Package natbib Warning: Citation `DBLP:conf/pepm/PayetS14' on page 26 undefined
 on input line 42.


Package natbib Warning: Citation `DBLP:conf/cgo/RountevY14' on page 26 undefine
d on input line 42.


Package natbib Warning: Citation `DBLP:conf/kbse/HuangWLC18' on page 26 undefin
ed on input line 43.


Package natbib Warning: Citation `DBLP:conf/pldi/ArztRFBBKTOM14' on page 26 und
efined on input line 46.


Package natbib Warning: Citation `DBLP:conf/issta/PanCYMYZ19' on page 26 undefi
ned on input line 46.


Package natbib Warning: Citation `DBLP:conf/asplos/HuN18' on page 26 undefined 
on input line 46.


Package natbib Warning: Citation `DBLP:conf/icse/ArztB16' on page 26 undefined 
on input line 46.


Package natbib Warning: Citation `DBLP:conf/ndss/GordonKPGNR' on page 26 undefi
ned on input line 46.


Package natbib Warning: Citation `DBLP:conf/oopsla/BlackshearCS15' on page 26 u
ndefined on input line 54.


Package natbib Warning: Citation `DBLP:journals/tse/PerezL21' on page 26 undefi
ned on input line 54.


Package natbib Warning: Citation `DBLP:conf/ecoop/MeierMC19' on page 26 undefin
ed on input line 56.


Package natbib Warning: Citation `DBLP:conf/pldi/WangZR16' on page 26 undefined
 on input line 56.


Package natbib Warning: Citation `DBLP:conf/ndss/CaoFBEKVC15' on page 26 undefi
ned on input line 56.

) [26.26] Processing 'acks' comment. Comment 'acks' writing to comment.cut.
Straight input of comment.cut. (./comment.cut)

Package natbib Warning: Citation `conf/oopsla/Meier23Artifact' on page 27 undef
ined on input line 404.

(./main.bbl [27.27]
Underfull \vbox (badness 10000) has occurred while \output is active [28.28])

Package natbib Warning: There were undefined citations.

(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/se-pdfdoc.def)
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/se-utf8.def)

Class acmart Warning: Some images may lack descriptions.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 416.

[29.29] (./main.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Font Warning: Size substitutions with differences
(Font)              up to 1.97499pt have occurred.


LaTeX Font Warning: Some font shapes were not available, defaults substituted.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{Hfootnote.1} has been referenced but does not exist
, replaced by a fixed one

 </Users/shawnmeier/Library/texlive/2022/texmf-var/fonts/pk/ljfour/public/ifsym
/ifclk10.600pk> </Users/shawnmeier/Library/texlive/2022/texmf-var/fonts/pk/ljfo
ur/public/ifsym/ifclk10.480pk>{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvi
ps/libertine/lbtn_omcwp2.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvip
s/libertine/lbtn_kijugd.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips
/inconsolata/i4-ts1.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/lib
ertine/lbtn_fygcup.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libe
rtine/lbtn_25tcsq.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/liber
tine/lbtn_oexx6f.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libert
ine/lbtn_jtta5h.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/inconso
lata/i4-t1-4.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/
lbtn_nh77jq.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/l
btn_naooyc.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lb
tn_ncsllp.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbt
n_7grukw.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbtn
_afusau.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbtn_
76gpa5.enc}</usr/local/texlive/2022/texmf-dist/fonts/type1/public/inconsolata/I
nconsolata-zi4b.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/public/inco
nsolata/Inconsolata-zi4r.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/pu
blic/newtx/LibertineMathMI.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/
public/newtx/LibertineMathMI5.pfb></usr/local/texlive/2022/texmf-dist/fonts/typ
e1/public/newtx/LibertineMathMI7.pfb></usr/local/texlive/2022/texmf-dist/fonts/
type1/public/newtx/LibertineMathRM.pfb></usr/local/texlive/2022/texmf-dist/font
s/type1/public/libertine/LinBiolinumT.pfb></usr/local/texlive/2022/texmf-dist/f
onts/type1/public/libertine/LinBiolinumTB.pfb></usr/local/texlive/2022/texmf-di
st/fonts/type1/public/libertine/LinBiolinumTI.pfb></usr/local/texlive/2022/texm
f-dist/fonts/type1/public/libertine/LinLibertineT.pfb></usr/local/texlive/2022/
texmf-dist/fonts/type1/public/libertine/LinLibertineTB.pfb></usr/local/texlive/
2022/texmf-dist/fonts/type1/public/libertine/LinLibertineTI.pfb></usr/local/tex
live/2022/texmf-dist/fonts/type1/public/libertine/LinLibertineTZ.pfb></usr/loca
l/texlive/2022/texmf-dist/fonts/type1/public/newtx/NewTXMI.pfb></usr/local/texl
ive/2022/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texli
ve/2022/texmf-dist/fonts/type1/public/stmaryrd/stmary10.pfb></usr/local/texlive
/2022/texmf-dist/fonts/type1/public/stmaryrd/stmary8.pfb></usr/local/texlive/20
22/texmf-dist/fonts/type1/public/stmaryrd/stmary9.pfb></usr/local/texlive/2022/
texmf-dist/fonts/type1/public/newtx/txexs.pfb></usr/local/texlive/2022/texmf-di
st/fonts/type1/public/newtx/txmiaX.pfb></usr/local/texlive/2022/texmf-dist/font
s/type1/public/txfonts/txsya.pfb></usr/local/texlive/2022/texmf-dist/fonts/type
1/public/txfonts/txsyc.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/publ
ic/newtx/txsys.pfb>
Output written on main.pdf (29 pages, 805934 bytes).
Transcript written on main.log.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'main.pdf'
Latexmk: Found bibliography file(s) [bec.short.bib conference.short.bib main.short.bib]
Latexmk: applying rule 'bibtex main'...
Rule 'bibtex main': File changes, etc:
   Changed files, or newly in use since previous run(s):
  main.aux
Rule 'bibtex main': The following rules & subrules became out-of-date:
  bibtex main
------------
Run number 1 of rule 'bibtex main'
------------
------------
Running 'bibtex  "main.aux"'
------------
This is BibTeX, Version 0.99d (TeX Live 2022)
The top-level auxiliary file: main.aux
The style file: ACM-Reference-Format.bst
Database file #1: conference.short.bib
Database file #2: main.short.bib
Database file #3: bec.short.bib
Warning--empty publisher in DBLP:conf/ecoop/AliL12
Warning--empty address in DBLP:conf/ecoop/AliL12
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ecoop/AliL12
Warning--empty publisher in DBLP:conf/ecoop/AliL13
Warning--empty address in DBLP:conf/ecoop/AliL13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ecoop/AliL13
Warning--empty publisher in DBLP:conf/icse/ArztB16
Warning--empty address in DBLP:conf/icse/ArztB16
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/icse/ArztB16
Warning--empty publisher in DBLP:conf/pldi/ArztRFBBKTOM14
Warning--empty address in DBLP:conf/pldi/ArztRFBBKTOM14
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/ArztRFBBKTOM14
Warning--empty publisher in DBLP:conf/pldi/BlackshearCS13
Warning--empty address in DBLP:conf/pldi/BlackshearCS13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/BlackshearCS13
Warning--empty publisher in DBLP:conf/oopsla/BlackshearCS15
Warning--empty address in DBLP:conf/oopsla/BlackshearCS15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/oopsla/BlackshearCS15
Warning--empty publisher in DBLP:conf/pldi/BlackshearGC15
Warning--empty address in DBLP:conf/pldi/BlackshearGC15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/BlackshearGC15
Warning--empty publisher in DBLP:conf/nfm/CalcagnoD11
Warning--empty address in DBLP:conf/nfm/CalcagnoD11
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/nfm/CalcagnoD11
Warning--empty publisher in DBLP:conf/nfm/CalcagnoDDGHLOP15
Warning--empty address in DBLP:conf/nfm/CalcagnoDDGHLOP15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/nfm/CalcagnoDDGHLOP15
Warning--empty publisher in DBLP:conf/eurosp/CalzavaraGM16
Warning--empty address in DBLP:conf/eurosp/CalzavaraGM16
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/eurosp/CalzavaraGM16
Warning--empty publisher in DBLP:conf/ndss/CaoFBEKVC15
Warning--empty address in DBLP:conf/ndss/CaoFBEKVC15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ndss/CaoFBEKVC15
Warning--empty publisher in DeMoura+Bjorner/08/Z3
Warning--empty address in DeMoura+Bjorner/08/Z3
Warning--page numbers missing in both pages and numpages fields in DeMoura+Bjorner/08/Z3
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/cacm/DistefanoFLO19
Warning--empty publisher in DBLP:conf/ijcai/GiacomoV13
Warning--empty address in DBLP:conf/ijcai/GiacomoV13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ijcai/GiacomoV13
Warning--empty publisher in DBLP:conf/ndss/GordonKPGNR
Warning--empty address in DBLP:conf/ndss/GordonKPGNR
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ndss/GordonKPGNR
Warning--empty publisher in DBLP:conf/asplos/HuN18
Warning--empty address in DBLP:conf/asplos/HuN18
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/asplos/HuN18
Warning--empty publisher in DBLP:conf/kbse/HuangWLC18
Warning--empty address in DBLP:conf/kbse/HuangWLC18
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/kbse/HuangWLC18
Warning--empty publisher in ishtiaq+2001:assertion-language
Warning--empty address in ishtiaq+2001:assertion-language
Warning--page numbers missing in both pages and numpages fields in ishtiaq+2001:assertion-language
Warning--empty publisher in keahey2020lessons
Warning--empty address in keahey2020lessons
Warning--empty publisher in DBLP:conf/frocos/Korovin13
Warning--empty address in DBLP:conf/frocos/Korovin13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/frocos/Korovin13
Warning--empty publisher in DBLP:conf/ccs/LiangKMLGAH13
Warning--empty address in DBLP:conf/ccs/LiangKMLGAH13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ccs/LiangKMLGAH13
Warning--empty publisher in DBLP:conf/lop/LichtensteinPZ85
Warning--empty address in DBLP:conf/lop/LichtensteinPZ85
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/lop/LichtensteinPZ85
Warning--empty publisher in DBLP:books/daglib/0077033
Warning--empty address in DBLP:books/daglib/0077033
Warning--empty publisher in DBLP:conf/ecoop/MeierMC19
Warning--empty address in DBLP:conf/ecoop/MeierMC19
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ecoop/MeierMC19
Warning--no journal in HistoriaExtendedMeier23
Warning--no number and no volume in HistoriaExtendedMeier23
Warning--page numbers missing in both pages and numpages fields in HistoriaExtendedMeier23
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/pacmpl/PadonLSS17
Warning--empty publisher in DBLP:conf/sigsoft/PanCLYWYZ20
Warning--empty address in DBLP:conf/sigsoft/PanCLYWYZ20
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/sigsoft/PanCLYWYZ20
Warning--empty publisher in DBLP:conf/issta/PanCYMYZ19
Warning--empty address in DBLP:conf/issta/PanCYMYZ19
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/issta/PanCYMYZ19
Warning--empty publisher in DBLP:conf/pepm/PayetS14
Warning--empty address in DBLP:conf/pepm/PayetS14
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pepm/PayetS14
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/tse/PerezL21
Warning--empty publisher in DBLP:conf/cav/PiskacWZ13
Warning--empty address in DBLP:conf/cav/PiskacWZ13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/cav/PiskacWZ13
Warning--empty publisher in DBLP:conf/tlca/PolakowP99
Warning--empty address in DBLP:conf/tlca/PolakowP99
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/tlca/PolakowP99
Warning--empty publisher in POLAKOW1999449
Warning--empty address in POLAKOW1999449
Warning--page numbers missing in both pages and numpages fields in POLAKOW1999449
Warning--page numbers missing in both pages and numpages fields in reps1998:program-analysis
Warning--empty publisher in reynolds2002:separation-logic:
Warning--empty address in reynolds2002:separation-logic:
Warning--page numbers missing in both pages and numpages fields in reynolds2002:separation-logic:
Warning--empty publisher in DBLP:conf/cgo/RountevY14
Warning--empty address in DBLP:conf/cgo/RountevY14
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/cgo/RountevY14
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/iandc/SongW16
Warning--empty publisher in vall99soot
Warning--empty address in vall99soot
Warning--page numbers missing in both pages and numpages fields in vall99soot
Warning--empty publisher in DBLP:conf/pldi/WangZR16
Warning--empty address in DBLP:conf/pldi/WangZR16
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/WangZR16
Warning--empty publisher in DBLP:conf/icst/WuLSCX19
Warning--empty address in DBLP:conf/icst/WuLSCX19
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/icst/WuLSCX19
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/ase/YangWZWSYR18
Warning--empty publisher in DBLP:conf/icse/YangYWWR15
Warning--empty address in DBLP:conf/icse/YangYWWR15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/icse/YangYWWR15
(There were 112 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex': File changes, etc:
   Changed files, or newly in use since previous run(s):
  comment.cut
  main.aux
  main.out
Rule 'pdflatex': The following rules & subrules became out-of-date:
  pdflatex
------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.24 (TeX Live 2022) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-02-24> (./acmart.cls
Document Class: acmart 2022/08/27 v1.87 Typesetting articles for the Associatio
n for Computing Machinery
(/usr/local/texlive/2022/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/xkvutils.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/keyval.tex))))
(/usr/local/texlive/2022/texmf-dist/tex/generic/xstring/xstring.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/xstring/xstring.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2020/05/29 v2.20.6
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/refcount/refcount.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/totpages/totpages.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/everyshi/everyshi.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperxmp/hyperxmp.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/kvoptions/kvoptions.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdfescape/pdfescape.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/ifmtarg/ifmtarg.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/oberdiek/ifdraft.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifluatex.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2022/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2022/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2022/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifvtex.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/ncctools/manyfoot.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/ncctools/nccfoots.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdftex/glyphtounicode.tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/cmap/cmap.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/fontenc.sty<<t1.cmap>>)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/libertine.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifxetex.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/fontaxes/fontaxes.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/LinLibertine_I.tex))
(/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/zi4.sty
`inconsolata-zi4' v1.12, 2019/05/17 Text macros for Inconsolata (msharpe))
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/newtxmath.sty
`newtxmath' v1.71, 2022/01/16 Math macros based originally on txfonts (msharpe)
(/usr/local/texlive/2022/texmf-dist/tex/latex/oberdiek/centernot.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/kastrup/binhex.tex)
amsthm NOT loaded
) (/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption3.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption-ams-smf.sto)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') Excluding comment 'CCSXML'
(/usr/local/texlive/2022/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
Special comment 'acks'
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/T1LinuxLibertineT-TLF.f
d)) (/usr/local/texlive/2022/texmf-dist/tex/latex/tools/xr.sty) (./bec.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/wrapfig/wrapfig.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/paralist/paralist.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/relsize/relsize.sty)
(./mathpartir.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/listings.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/OT1LinuxLibertineT-TLF.
fd)<<ot1.cmap>> (/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/omlnxlmi.fd
)<<oml.cmap>> (/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/lmsntxsy.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/lmxntxexx.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxmia.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxsym.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxsyc.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxexa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/ueur.fd))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryautomata.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.multipart.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.multipart.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
meta.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/setspace/setspace.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/empheq.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/mathtools.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/ifsym/ifsym.sty)
Include comment 'screenonly' Excluding comment 'printonly'
Include comment 'anonsuppress'
(/usr/local/texlive/2022/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <5.5> not available
(Font)              size <5> substituted on input line 146.


Package microtype Warning: Unable to apply patch `footnote' on input line 146.

(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty)) (./main.out) (./main.out)
(/usr/local/texlive/2022/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2022/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2022/texmf-dist/tex/latex/upquote/upquote.sty)
(./macros.tex
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-eur.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/t1zi4.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/T1LinuxBiolinumT-TLF.fd
) (/usr/local/texlive/2022/texmf-dist/tex/latex/listings/lstlang1.sty))
Excluding 'CCSXML' comment.
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/TS1LinuxBiolinumT-TLF.f
d)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/TS1LinuxLibertineT-TLF.
fd) (./generated/specMacros.tex [1.1{/usr/local/texlive/2022/texmf-var/fonts/ma
p/pdftex/updmap/pdftex.map}]) [2.2] [3.3] (./overview.tex

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <7.50002> not available
(Font)              size <8> substituted on input line 73.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <5.47498> not available
(Font)              size <5> substituted on input line 73.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <4.12503> not available
(Font)              size <5> substituted on input line 73.

(./figures/appOnlySide.tex
Overfull \hbox (5.82906pt too wide) in paragraph at lines 26--35
[][][]\T1/LinuxLibertineT-TLF/m/n/9 (-20) : 

Overfull \hbox (11.54153pt too wide) in paragraph at lines 26--35
[]  
)
Overfull \hbox (435.40715pt too wide) in paragraph at lines 65--172
 [][][] 

Overfull \hbox (1.03595pt too wide) in paragraph at lines 183--193
\T1/LinuxLibertineT-TLF/m/n/10 (-20) invoked after the $[]$ is paused. After th
e $[]$ callback invocation (i.e., [][]messages 1[][][]--

Underfull \vbox (badness 10000) has occurred while \output is active [4.4]
[5.5
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      ] (./figures/proofTree.tex)

Class acmart Warning: A possible image without description on input line 331.

[6.6]

LaTeX Font Warning: Font shape `OMS/LinuxLibertineT-TLF/m/n' undefined
(Font)              using `OMS/cmsy/m/n' instead on input line 413.

<<oms.cmap>> [7.7]

Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 525.

[8.8] (/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/ts1zi4.fd))
(./mhpl.tex [9.9] [10.10]

Class acmart Warning: A possible image without description on input line 193.


Underfull \vbox (badness 1558) has occurred while \output is active [11.11]
Underfull \vbox (badness 3229) has occurred while \output is active [12.12]

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <13.5> not available
(Font)              size <14.4> substituted on input line 360.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <7.42503> not available
(Font)              size <7> substituted on input line 360.


Class acmart Warning: A possible image without description on input line 459.

[13.13] [14.14]

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <10.5> not available
(Font)              size <10.95> substituted on input line 530.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <13.00003> not available
(Font)              size <12> substituted on input line 530.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <9.48996> not available
(Font)              size <9> substituted on input line 530.


Underfull \vbox (badness 2088) has occurred while \output is active [15.15]
[16.16]) (./cbcftl.tex (./cbcftlsyntax.tex

Class acmart Warning: A possible image without description on input line 111.

) [17.17] [18.18]) (./mhpl-cbcftl-together.tex [19.19]

Class acmart Warning: A possible image without description on input line 124.

[20.20]) (./eval.tex [21.21]
Overfull \hbox (5.77522pt too wide) in paragraph at lines 236--236
[]|\T1/LinuxLibertineT-TLF/m/n/8 (-20) specs| 

Overfull \hbox (1.54742pt too wide) in paragraph at lines 241--241
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 241--241
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 242--242
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 242--242
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 243--243
[]|$[][]$| 

Overfull \hbox (1.26485pt too wide) in paragraph at lines 243--243
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 2[]$| 

Overfull \hbox (7.04726pt too wide) in paragraph at lines 244--244
[]|$[][]$| 

Overfull \hbox (12.6046pt too wide) in paragraph at lines 244--244
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (15.56201pt too wide) in paragraph at lines 245--245
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 5[]$| 

Overfull \hbox (1.54742pt too wide) in paragraph at lines 249--249
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 249--249
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 250--250
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 250--250
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 251--251
[]|$[][]$| 

Overfull \hbox (1.26485pt too wide) in paragraph at lines 251--251
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 2[]$| 

Overfull \hbox (7.04726pt too wide) in paragraph at lines 252--252
[]|$[][]$| 

Overfull \hbox (12.6046pt too wide) in paragraph at lines 252--252
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (15.56201pt too wide) in paragraph at lines 253--253
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 5[]$| 
[22.22] [23.23] (/usr/local/texlive/2022/texmf-dist/tex/latex/ifsym/uifclk.fd)
Underfull \vbox (badness 10000) has occurred while \output is active [24.24]
[25.25]) (./relatedwork.tex) [26.26] Processing 'acks' comment.
Comment 'acks' writing to comment.cut. Straight input of comment.cut.
(./comment.cut) (./main.bbl [27.27] [28.28])
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/se-pdfdoc.def)
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/se-utf8.def)

Class acmart Warning: Some images may lack descriptions.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 416.


Underfull \vbox (badness 10000) has occurred while \output is active [29.29]
[30.30] (./main.aux)

LaTeX Font Warning: Size substitutions with differences
(Font)              up to 1.97499pt have occurred.


LaTeX Font Warning: Some font shapes were not available, defaults substituted.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{Hfootnote.1} has been referenced but does not exist
, replaced by a fixed one

 </Users/shawnmeier/Library/texlive/2022/texmf-var/fonts/pk/ljfour/public/ifsym
/ifclk10.480pk> </Users/shawnmeier/Library/texlive/2022/texmf-var/fonts/pk/ljfo
ur/public/ifsym/ifclk10.600pk>{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvi
ps/libertine/lbtn_omcwp2.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvip
s/libertine/lbtn_kijugd.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips
/inconsolata/i4-ts1.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/lib
ertine/lbtn_fygcup.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libe
rtine/lbtn_25tcsq.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/liber
tine/lbtn_jtta5h.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libert
ine/lbtn_oexx6f.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/inconso
lata/i4-t1-4.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/
lbtn_nh77jq.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/l
btn_naooyc.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lb
tn_ncsllp.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbt
n_7grukw.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbtn
_afusau.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbtn_
76gpa5.enc}</usr/local/texlive/2022/texmf-dist/fonts/type1/public/inconsolata/I
nconsolata-zi4b.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/public/inco
nsolata/Inconsolata-zi4r.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/pu
blic/newtx/LibertineMathMI.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/
public/newtx/LibertineMathMI5.pfb></usr/local/texlive/2022/texmf-dist/fonts/typ
e1/public/newtx/LibertineMathMI7.pfb></usr/local/texlive/2022/texmf-dist/fonts/
type1/public/newtx/LibertineMathRM.pfb></usr/local/texlive/2022/texmf-dist/font
s/type1/public/libertine/LinBiolinumT.pfb></usr/local/texlive/2022/texmf-dist/f
onts/type1/public/libertine/LinBiolinumTB.pfb></usr/local/texlive/2022/texmf-di
st/fonts/type1/public/libertine/LinBiolinumTI.pfb></usr/local/texlive/2022/texm
f-dist/fonts/type1/public/libertine/LinLibertineT.pfb></usr/local/texlive/2022/
texmf-dist/fonts/type1/public/libertine/LinLibertineTB.pfb></usr/local/texlive/
2022/texmf-dist/fonts/type1/public/libertine/LinLibertineTI.pfb></usr/local/tex
live/2022/texmf-dist/fonts/type1/public/libertine/LinLibertineTZ.pfb></usr/loca
l/texlive/2022/texmf-dist/fonts/type1/public/newtx/NewTXMI.pfb></usr/local/texl
ive/2022/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texli
ve/2022/texmf-dist/fonts/type1/public/stmaryrd/stmary10.pfb></usr/local/texlive
/2022/texmf-dist/fonts/type1/public/stmaryrd/stmary8.pfb></usr/local/texlive/20
22/texmf-dist/fonts/type1/public/stmaryrd/stmary9.pfb></usr/local/texlive/2022/
texmf-dist/fonts/type1/public/newtx/txexs.pfb></usr/local/texlive/2022/texmf-di
st/fonts/type1/public/newtx/txmiaX.pfb></usr/local/texlive/2022/texmf-dist/font
s/type1/public/txfonts/txsya.pfb></usr/local/texlive/2022/texmf-dist/fonts/type
1/public/txfonts/txsyc.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/publ
ic/newtx/txsys.pfb>
Output written on main.pdf (30 pages, 820029 bytes).
Transcript written on main.log.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: References changed.
Latexmk: Log file says output to 'main.pdf'
Latexmk: Found bibliography file(s) [bec.short.bib conference.short.bib main.short.bib]
Latexmk: applying rule 'bibtex main'...
Rule 'bibtex main': File changes, etc:
   Changed files, or newly in use since previous run(s):
  main.aux
Rule 'bibtex main': The following rules & subrules became out-of-date:
  bibtex main
------------
Run number 2 of rule 'bibtex main'
------------
------------
Running 'bibtex  "main.aux"'
------------
This is BibTeX, Version 0.99d (TeX Live 2022)
The top-level auxiliary file: main.aux
The style file: ACM-Reference-Format.bst
Database file #1: conference.short.bib
Database file #2: main.short.bib
Database file #3: bec.short.bib
Warning--empty publisher in DBLP:conf/ecoop/AliL12
Warning--empty address in DBLP:conf/ecoop/AliL12
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ecoop/AliL12
Warning--empty publisher in DBLP:conf/ecoop/AliL13
Warning--empty address in DBLP:conf/ecoop/AliL13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ecoop/AliL13
Warning--empty publisher in DBLP:conf/icse/ArztB16
Warning--empty address in DBLP:conf/icse/ArztB16
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/icse/ArztB16
Warning--empty publisher in DBLP:conf/pldi/ArztRFBBKTOM14
Warning--empty address in DBLP:conf/pldi/ArztRFBBKTOM14
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/ArztRFBBKTOM14
Warning--empty publisher in DBLP:conf/pldi/BlackshearCS13
Warning--empty address in DBLP:conf/pldi/BlackshearCS13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/BlackshearCS13
Warning--empty publisher in DBLP:conf/oopsla/BlackshearCS15
Warning--empty address in DBLP:conf/oopsla/BlackshearCS15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/oopsla/BlackshearCS15
Warning--empty publisher in DBLP:conf/pldi/BlackshearGC15
Warning--empty address in DBLP:conf/pldi/BlackshearGC15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/BlackshearGC15
Warning--empty publisher in DBLP:conf/nfm/CalcagnoD11
Warning--empty address in DBLP:conf/nfm/CalcagnoD11
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/nfm/CalcagnoD11
Warning--empty publisher in DBLP:conf/nfm/CalcagnoDDGHLOP15
Warning--empty address in DBLP:conf/nfm/CalcagnoDDGHLOP15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/nfm/CalcagnoDDGHLOP15
Warning--empty publisher in DBLP:conf/eurosp/CalzavaraGM16
Warning--empty address in DBLP:conf/eurosp/CalzavaraGM16
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/eurosp/CalzavaraGM16
Warning--empty publisher in DBLP:conf/ndss/CaoFBEKVC15
Warning--empty address in DBLP:conf/ndss/CaoFBEKVC15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ndss/CaoFBEKVC15
Warning--empty publisher in DeMoura+Bjorner/08/Z3
Warning--empty address in DeMoura+Bjorner/08/Z3
Warning--page numbers missing in both pages and numpages fields in DeMoura+Bjorner/08/Z3
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/cacm/DistefanoFLO19
Warning--empty publisher in DBLP:conf/ijcai/GiacomoV13
Warning--empty address in DBLP:conf/ijcai/GiacomoV13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ijcai/GiacomoV13
Warning--empty publisher in DBLP:conf/ndss/GordonKPGNR
Warning--empty address in DBLP:conf/ndss/GordonKPGNR
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ndss/GordonKPGNR
Warning--empty publisher in DBLP:conf/asplos/HuN18
Warning--empty address in DBLP:conf/asplos/HuN18
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/asplos/HuN18
Warning--empty publisher in DBLP:conf/kbse/HuangWLC18
Warning--empty address in DBLP:conf/kbse/HuangWLC18
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/kbse/HuangWLC18
Warning--empty publisher in ishtiaq+2001:assertion-language
Warning--empty address in ishtiaq+2001:assertion-language
Warning--page numbers missing in both pages and numpages fields in ishtiaq+2001:assertion-language
Warning--empty publisher in keahey2020lessons
Warning--empty address in keahey2020lessons
Warning--empty publisher in DBLP:conf/frocos/Korovin13
Warning--empty address in DBLP:conf/frocos/Korovin13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/frocos/Korovin13
Warning--empty publisher in DBLP:conf/ccs/LiangKMLGAH13
Warning--empty address in DBLP:conf/ccs/LiangKMLGAH13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ccs/LiangKMLGAH13
Warning--empty publisher in DBLP:conf/lop/LichtensteinPZ85
Warning--empty address in DBLP:conf/lop/LichtensteinPZ85
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/lop/LichtensteinPZ85
Warning--empty publisher in DBLP:books/daglib/0077033
Warning--empty address in DBLP:books/daglib/0077033
Warning--empty publisher in DBLP:conf/ecoop/MeierMC19
Warning--empty address in DBLP:conf/ecoop/MeierMC19
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/ecoop/MeierMC19
Warning--no journal in HistoriaExtendedMeier23
Warning--no number and no volume in HistoriaExtendedMeier23
Warning--page numbers missing in both pages and numpages fields in HistoriaExtendedMeier23
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/pacmpl/PadonLSS17
Warning--empty publisher in DBLP:conf/sigsoft/PanCLYWYZ20
Warning--empty address in DBLP:conf/sigsoft/PanCLYWYZ20
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/sigsoft/PanCLYWYZ20
Warning--empty publisher in DBLP:conf/issta/PanCYMYZ19
Warning--empty address in DBLP:conf/issta/PanCYMYZ19
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/issta/PanCYMYZ19
Warning--empty publisher in DBLP:conf/pepm/PayetS14
Warning--empty address in DBLP:conf/pepm/PayetS14
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pepm/PayetS14
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/tse/PerezL21
Warning--empty publisher in DBLP:conf/cav/PiskacWZ13
Warning--empty address in DBLP:conf/cav/PiskacWZ13
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/cav/PiskacWZ13
Warning--empty publisher in DBLP:conf/tlca/PolakowP99
Warning--empty address in DBLP:conf/tlca/PolakowP99
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/tlca/PolakowP99
Warning--empty publisher in POLAKOW1999449
Warning--empty address in POLAKOW1999449
Warning--page numbers missing in both pages and numpages fields in POLAKOW1999449
Warning--page numbers missing in both pages and numpages fields in reps1998:program-analysis
Warning--empty publisher in reynolds2002:separation-logic:
Warning--empty address in reynolds2002:separation-logic:
Warning--page numbers missing in both pages and numpages fields in reynolds2002:separation-logic:
Warning--empty publisher in DBLP:conf/cgo/RountevY14
Warning--empty address in DBLP:conf/cgo/RountevY14
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/cgo/RountevY14
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/iandc/SongW16
Warning--empty publisher in vall99soot
Warning--empty address in vall99soot
Warning--page numbers missing in both pages and numpages fields in vall99soot
Warning--empty publisher in DBLP:conf/pldi/WangZR16
Warning--empty address in DBLP:conf/pldi/WangZR16
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/pldi/WangZR16
Warning--empty publisher in DBLP:conf/icst/WuLSCX19
Warning--empty address in DBLP:conf/icst/WuLSCX19
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/icst/WuLSCX19
Warning--page numbers missing in both pages and numpages fields in DBLP:journals/ase/YangWZWSYR18
Warning--empty publisher in DBLP:conf/icse/YangYWWR15
Warning--empty address in DBLP:conf/icse/YangYWWR15
Warning--page numbers missing in both pages and numpages fields in DBLP:conf/icse/YangYWWR15
(There were 112 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex': File changes, etc:
   Changed files, or newly in use since previous run(s):
  main.aux
Rule 'pdflatex': The following rules & subrules became out-of-date:
  pdflatex
------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.24 (TeX Live 2022) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2021-11-15> patch level 1
L3 programming layer <2022-02-24> (./acmart.cls
Document Class: acmart 2022/08/27 v1.87 Typesetting articles for the Associatio
n for Computing Machinery
(/usr/local/texlive/2022/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/xkvutils.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/xkeyval/keyval.tex))))
(/usr/local/texlive/2022/texmf-dist/tex/generic/xstring/xstring.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/xstring/xstring.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2020/05/29 v2.20.6
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/microtype.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/refcount/refcount.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/totpages/totpages.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/everyshi/everyshi.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperxmp/hyperxmp.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/kvoptions/kvoptions.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdfescape/pdfescape.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/ifmtarg/ifmtarg.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/oberdiek/ifdraft.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifluatex.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2022/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2022/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2022/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifvtex.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/ncctools/manyfoot.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/ncctools/nccfoots.sty))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pdftex/glyphtounicode.tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/cmap/cmap.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/fontenc.sty<<t1.cmap>>)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/libertine.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/iftex/ifxetex.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/textcomp.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/fontaxes/fontaxes.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/LinLibertine_I.tex))
(/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/zi4.sty
`inconsolata-zi4' v1.12, 2019/05/17 Text macros for Inconsolata (msharpe))
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/newtxmath.sty
`newtxmath' v1.71, 2022/01/16 Math macros based originally on txfonts (msharpe)
(/usr/local/texlive/2022/texmf-dist/tex/latex/oberdiek/centernot.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/kastrup/binhex.tex)
amsthm NOT loaded
) (/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption3.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/caption-ams-smf.sto)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') Excluding comment 'CCSXML'
(/usr/local/texlive/2022/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty)
Special comment 'acks'
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/T1LinuxLibertineT-TLF.f
d)) (/usr/local/texlive/2022/texmf-dist/tex/latex/tools/xr.sty) (./bec.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/wrapfig/wrapfig.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/paralist/paralist.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/relsize/relsize.sty)
(./mathpartir.sty)
(/usr/local/texlive/2022/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/listings/listings.cfg))
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/OT1LinuxLibertineT-TLF.
fd)<<ot1.cmap>> (/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/omlnxlmi.fd
)<<oml.cmap>> (/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/lmsntxsy.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/lmxntxexx.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxmia.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxsym.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxsyc.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/newtx/untxexa.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/amsfonts/ueur.fd))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2022/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryautomata.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.multipart.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.multipart.code.tex)))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
meta.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2022/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/setspace/setspace.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/empheq.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/local/texlive/2022/texmf-dist/tex/latex/mathtools/mathtools.sty))
(/usr/local/texlive/2022/texmf-dist/tex/latex/ifsym/ifsym.sty)
Include comment 'screenonly' Excluding comment 'printonly'
Include comment 'anonsuppress'
(/usr/local/texlive/2022/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <5.5> not available
(Font)              size <5> substituted on input line 146.


Package microtype Warning: Unable to apply patch `footnote' on input line 146.

(/usr/local/texlive/2022/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2022/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty)) (./main.out) (./main.out)
(/usr/local/texlive/2022/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2022/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2022/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/local/texlive/2022/texmf-dist/tex/latex/upquote/upquote.sty)
(./macros.tex
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-msa.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-msb.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/microtype/mt-eur.cfg)
(/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/t1zi4.fd)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/T1LinuxBiolinumT-TLF.fd
) (/usr/local/texlive/2022/texmf-dist/tex/latex/listings/lstlang1.sty))
Excluding 'CCSXML' comment.
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/TS1LinuxBiolinumT-TLF.f
d)
(/usr/local/texlive/2022/texmf-dist/tex/latex/libertine/TS1LinuxLibertineT-TLF.
fd) (./generated/specMacros.tex [1.1{/usr/local/texlive/2022/texmf-var/fonts/ma
p/pdftex/updmap/pdftex.map}]) [2.2] [3.3] (./overview.tex

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <7.50002> not available
(Font)              size <8> substituted on input line 73.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <5.47498> not available
(Font)              size <5> substituted on input line 73.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <4.12503> not available
(Font)              size <5> substituted on input line 73.

(./figures/appOnlySide.tex
Overfull \hbox (5.82906pt too wide) in paragraph at lines 26--35
[][][]\T1/LinuxLibertineT-TLF/m/n/9 (-20) : 

Overfull \hbox (11.54153pt too wide) in paragraph at lines 26--35
[]  
)
Overfull \hbox (435.40715pt too wide) in paragraph at lines 65--172
 [][][] 

Overfull \hbox (1.03595pt too wide) in paragraph at lines 183--193
\T1/LinuxLibertineT-TLF/m/n/10 (-20) invoked after the $[]$ is paused. After th
e $[]$ callback invocation (i.e., [][]messages 1[][][]--

Underfull \vbox (badness 10000) has occurred while \output is active [4.4]
[5.5
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      
pdfTeX warning (ext4): destination with the same identifier (name{lstnumber.-4.
}) has been already used, duplicate ignored
<argument> ...shipout:D \box_use:N \l_shipout_box 
                                                  \__shipout_drop_firstpage_...
l.296 
      ] (./figures/proofTree.tex)

Class acmart Warning: A possible image without description on input line 331.

[6.6]

LaTeX Font Warning: Font shape `OMS/LinuxLibertineT-TLF/m/n' undefined
(Font)              using `OMS/cmsy/m/n' instead on input line 413.

<<oms.cmap>> [7.7]

Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 525.

[8.8] (/usr/local/texlive/2022/texmf-dist/tex/latex/inconsolata/ts1zi4.fd))
(./mhpl.tex [9.9] [10.10]

Class acmart Warning: A possible image without description on input line 193.


Underfull \vbox (badness 1558) has occurred while \output is active [11.11]
Underfull \vbox (badness 3229) has occurred while \output is active [12.12]

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <13.5> not available
(Font)              size <14.4> substituted on input line 360.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <7.42503> not available
(Font)              size <7> substituted on input line 360.


Class acmart Warning: A possible image without description on input line 459.

[13.13] [14.14]

LaTeX Font Warning: Font shape `U/stmry/m/n' in size <10.5> not available
(Font)              size <10.95> substituted on input line 530.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <13.00003> not available
(Font)              size <12> substituted on input line 530.


LaTeX Font Warning: Font shape `U/stmry/m/n' in size <9.48996> not available
(Font)              size <9> substituted on input line 530.


Underfull \vbox (badness 2088) has occurred while \output is active [15.15]
[16.16]) (./cbcftl.tex (./cbcftlsyntax.tex

Class acmart Warning: A possible image without description on input line 111.

) [17.17] [18.18]) (./mhpl-cbcftl-together.tex [19.19]

Class acmart Warning: A possible image without description on input line 124.

[20.20]) (./eval.tex [21.21]
Overfull \hbox (5.77522pt too wide) in paragraph at lines 236--236
[]|\T1/LinuxLibertineT-TLF/m/n/8 (-20) specs| 

Overfull \hbox (1.54742pt too wide) in paragraph at lines 241--241
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 241--241
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 242--242
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 242--242
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 243--243
[]|$[][]$| 

Overfull \hbox (1.26485pt too wide) in paragraph at lines 243--243
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 2[]$| 

Overfull \hbox (7.04726pt too wide) in paragraph at lines 244--244
[]|$[][]$| 

Overfull \hbox (12.6046pt too wide) in paragraph at lines 244--244
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (15.56201pt too wide) in paragraph at lines 245--245
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 5[]$| 

Overfull \hbox (1.54742pt too wide) in paragraph at lines 249--249
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 249--249
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 250--250
[]|$[][]$| 

Overfull \hbox (5.49323pt too wide) in paragraph at lines 250--250
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (5.04742pt too wide) in paragraph at lines 251--251
[]|$[][]$| 

Overfull \hbox (1.26485pt too wide) in paragraph at lines 251--251
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 2[]$| 

Overfull \hbox (7.04726pt too wide) in paragraph at lines 252--252
[]|$[][]$| 

Overfull \hbox (12.6046pt too wide) in paragraph at lines 252--252
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 3[]$| 

Overfull \hbox (15.56201pt too wide) in paragraph at lines 253--253
[]|$\OT1/LinuxLibertineT-TLF/m/n/8 (-20) 5[]$| 
[22.22] [23.23] (/usr/local/texlive/2022/texmf-dist/tex/latex/ifsym/uifclk.fd)
Underfull \vbox (badness 10000) has occurred while \output is active [24.24]
[25.25]) (./relatedwork.tex) [26.26] Processing 'acks' comment.
Comment 'acks' writing to comment.cut. Straight input of comment.cut.
(./comment.cut) (./main.bbl [27.27] [28.28])
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/se-pdfdoc.def)
(/usr/local/texlive/2022/texmf-dist/tex/generic/stringenc/se-utf8.def)

Class acmart Warning: Some images may lack descriptions.


Class acmart Warning: \vspace should only be used to provide space above/below 
surrounding objects on input line 416.


Underfull \vbox (badness 10000) has occurred while \output is active [29.29]
[30.30] (./main.aux)

LaTeX Font Warning: Size substitutions with differences
(Font)              up to 1.97499pt have occurred.


LaTeX Font Warning: Some font shapes were not available, defaults substituted.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{Hfootnote.1} has been referenced but does not exist
, replaced by a fixed one

 </Users/shawnmeier/Library/texlive/2022/texmf-var/fonts/pk/ljfour/public/ifsym
/ifclk10.480pk> </Users/shawnmeier/Library/texlive/2022/texmf-var/fonts/pk/ljfo
ur/public/ifsym/ifclk10.600pk>{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvi
ps/libertine/lbtn_omcwp2.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvip
s/libertine/lbtn_kijugd.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips
/inconsolata/i4-ts1.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/lib
ertine/lbtn_fygcup.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libe
rtine/lbtn_25tcsq.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/liber
tine/lbtn_jtta5h.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libert
ine/lbtn_oexx6f.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/inconso
lata/i4-t1-4.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/
lbtn_nh77jq.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/l
btn_naooyc.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lb
tn_ncsllp.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbt
n_7grukw.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbtn
_afusau.enc}{/usr/local/texlive/2022/texmf-dist/fonts/enc/dvips/libertine/lbtn_
76gpa5.enc}</usr/local/texlive/2022/texmf-dist/fonts/type1/public/inconsolata/I
nconsolata-zi4b.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/public/inco
nsolata/Inconsolata-zi4r.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/pu
blic/newtx/LibertineMathMI.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/
public/newtx/LibertineMathMI5.pfb></usr/local/texlive/2022/texmf-dist/fonts/typ
e1/public/newtx/LibertineMathMI7.pfb></usr/local/texlive/2022/texmf-dist/fonts/
type1/public/newtx/LibertineMathRM.pfb></usr/local/texlive/2022/texmf-dist/font
s/type1/public/libertine/LinBiolinumT.pfb></usr/local/texlive/2022/texmf-dist/f
onts/type1/public/libertine/LinBiolinumTB.pfb></usr/local/texlive/2022/texmf-di
st/fonts/type1/public/libertine/LinBiolinumTI.pfb></usr/local/texlive/2022/texm
f-dist/fonts/type1/public/libertine/LinLibertineT.pfb></usr/local/texlive/2022/
texmf-dist/fonts/type1/public/libertine/LinLibertineTB.pfb></usr/local/texlive/
2022/texmf-dist/fonts/type1/public/libertine/LinLibertineTI.pfb></usr/local/tex
live/2022/texmf-dist/fonts/type1/public/libertine/LinLibertineTZ.pfb></usr/loca
l/texlive/2022/texmf-dist/fonts/type1/public/newtx/NewTXMI.pfb></usr/local/texl
ive/2022/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texli
ve/2022/texmf-dist/fonts/type1/public/stmaryrd/stmary10.pfb></usr/local/texlive
/2022/texmf-dist/fonts/type1/public/stmaryrd/stmary8.pfb></usr/local/texlive/20
22/texmf-dist/fonts/type1/public/stmaryrd/stmary9.pfb></usr/local/texlive/2022/
texmf-dist/fonts/type1/public/newtx/txexs.pfb></usr/local/texlive/2022/texmf-di
st/fonts/type1/public/newtx/txmiaX.pfb></usr/local/texlive/2022/texmf-dist/font
s/type1/public/txfonts/txsya.pfb></usr/local/texlive/2022/texmf-dist/fonts/type
1/public/txfonts/txsyc.pfb></usr/local/texlive/2022/texmf-dist/fonts/type1/publ
ic/newtx/txsys.pfb>
Output written on main.pdf (30 pages, 820027 bytes).
Transcript written on main.log.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: Log file says output to 'main.pdf'
Latexmk: Found bibliography file(s) [bec.short.bib conference.short.bib main.short.bib]
Latexmk: All targets (main.pdf) are up-to-date

